PACER: GPU Excursion Management for ML Workloads

Variability is an inherent characteristic of modern GPU systems, arising from a combination of process variation, dynamic environmental conditions, and power management decisions. Prior work has characterized inter-GPU variability and found consistent performance differences across GPUs. However, we observe that modern workloads, particularly large language models (LLMs), exhibit significant intra-GPU variability. Their short-running kernels interact poorly with the coarse granularity of dynamic power management mechanisms, leading to unpredictable performance. A key source of this intra-GPU transient variability is power excursions, also referred to as electrical design power peaks (EDP$_{p}$), where power temporarily exceeds the GPU's rated power limits. While power management mechanisms are designed to ensure reliable operation despite the presence of EDP$_{p}$ sustained power peaks cause throttling that detrimentally impacts overall application performance. To the best of our knowledge, our work is the first to characterize the magnitude and frequency of EDP$_{p}$, showing that frequent, significant power overshoots are especially common in ML workloads, which combine high power draw, short kernels, and rapidly changing compute demands. To address this, we design and leverage hardware and firmware mechanisms to provide consistent power management behavior that reduces intra-GPU variability due to EDP$_{p}$ and improves overall performance. We evaluate our techniques across a range of popular workloads. Our approach improves performance by 3-12% over state-of-the-art GPU power management and comes within 3% of an oracular solution.

==> data/kernel_breakdown_deepseek.csv <==
bucket,gemm,rccl,mqa_attn,gather,elementwise,act_and_mul,moe_sort,other
lt2k,31.5885,7.8327,0.5742,23.4392,19.8101,7.1916,0.3298,9.2339
2k-4k,32.7639,7.7303,1.4312,26.1664,16.1374,6.2037,0.2987,9.2681
4k-8k,32.9085,7.2336,2.4642,26.5465,15.4389,6.1059,0.2122,9.0900
8k-16k,31.7264,6.7136,4.7819,25.9163,15.1674,5.9393,0.2032,9.5519
16k-32k,30.1890,6.1931,9.2192,24.6047,14.5461,5.1853,0.1732,9.8895
32k-64k,27.0089,5.8436,16.8232,22.0126,13.1845,4.5447,0.1509,10.4317


==> data/kernel_breakdown_llama.csv <==
bucket,gemm,rccl,fwd_attn,layernorm,scaled_fp8_quant,act_and_mul,rotary,reshape,paged_attn_reduce,paged_attn,other
lt2k,53.9266,31.7070,4.3779,4.7271,2.4320,1.0834,0.4760,0.5064,0.3081,0.3023,0.1533
2k-4k,54.6428,30.8608,5.2824,4.8941,2.1929,1.0327,0.4358,0.3499,0.1194,0.1190,0.0704
4k-8k,53.3018,30.3575,7.0995,4.9573,2.4908,0.9956,0.3568,0.2676,0.0636,0.0634,0.0462
8k-16k,51.1135,27.8162,11.7455,5.0758,2.4847,1.1322,0.2811,0.2561,0.0331,0.0326,0.0289
16k-32k,45.3499,26.0769,21.1793,4.0995,1.9456,0.8788,0.2166,0.2067,0.0146,0.0144,0.0176
32k-64k,39.3982,21.7540,32.3363,3.5886,1.7442,0.7388,0.2103,0.2016,0.0060,0.0087,0.0134


==> data/kernel_breakdown_mixtral.csv <==
bucket,gemm,rccl,fwd_attn,layernorm,scaled_fp8_quant,act_and_mul,rotary,reshape,paged_attn_reduce,paged_attn,other
lt1k,41.8123,37.9616,6.5885,7.0396,2.9524,1.0649,0.6801,0.6222,0.4905,0.4879,0.3001
1k-2k,42.0744,37.7825,7.0702,7.2148,2.7726,1.0932,0.6340,0.4846,0.3312,0.3259,0.2168
2k-4k,41.9417,37.8236,7.6769,7.2752,2.6565,1.1701,0.5875,0.3685,0.1839,0.1831,0.1330
4k-8k,42.4862,36.1891,9.4458,7.0415,2.6398,1.1308,0.5085,0.2739,0.0982,0.0971,0.0891
8k-16k,37.9830,35.5167,15.4126,6.8309,2.5140,0.9824,0.4133,0.1874,0.0500,0.0492,0.0606
16k-32k,32.8879,32.2239,24.8034,6.1320,2.2538,1.1410,0.3206,0.1466,0.0238,0.0235,0.0435


==> data/slo_attainment_deepseek.csv <==
qps,baseline,solution,delta
0.1,90.4,92.0,1.6
0.2,84.0,85.0,1.0
0.3,73.6,75.0,1.4


==> data/slo_attainment_llama.csv <==
qps,baseline,solution,delta
0.1,97.4,97.6,0.2
0.2,86.2,88.8,2.6
0.3,72.6,78.2,5.6


==> data/slo_attainment_mistral.csv <==
qps,baseline,solution,delta
0.1,89.0,90.0,1.0
0.2,84.6,85.6,1.0
0.3,78.2,80.2,2.0


==> data/tdp_trend.csv <==
vendor,product,year,tdp,anchor,xshift,yshift
AMD,MI50,2018,300,south,0,6
AMD,MI100,2020,300,north,0,-2
AMD,MI250X,2021,500,west,5,0
AMD,MI300X,2023,750,west,5,2
AMD,MI325X,2024,1000,west,6,3
AMD,MI355X,2025.5,1400,south,0,3
NVIDIA,V100,2017,300,north,0,-2
NVIDIA,A100,2020,400,south,0,5
NVIDIA,H100,2022,700,south,0,5
NVIDIA,B200,2024,1200,south,0,2
NVIDIA,B300,2025.75,1400,north,0,-6


==> data/ttft_improvement_deepseek.csv <==
qps,p50,p90,p99
0.1,-0.3,0.5,0.3
0.2,1.2,0.2,5.6
0.3,1.0,5.3,1.7


==> data/ttft_improvement_llama.csv <==
qps,p50,p90,p99
0.1,9.1,6.0,9.4
0.2,10.6,15.4,6.0
0.3,12.0,12.3,11.7


==> data/ttft_improvement_mistral.csv <==
qps,p50,p90,p99
0.1,4.5,8.6,0.7
0.2,3.6,3.1,-3.9
0.3,5.4,2.3,-4.1

